Cell-Free Integrated Sensing and Communication: Principles, Advances, and Future Directions

Cell-free (CF) integrated sensing and communication (ISAC) combines CF architecture with ISAC. CF employs distributed access points, eliminates cell boundaries, and enhances coverage, spectral efficiency, and reliability. ISAC unifies radar sensing and communication, enabling simultaneous data transmission and environmental sensing within shared spectral and hardware resources. CF-ISAC leverages these strengths to improve spectral and energy efficiency while enhancing sensing in wireless networks. As a promising candidate for next-generation wireless systems, CF-ISAC supports robust multi-user communication, distributed multi-static sensing, and seamless resource optimization. However, a comprehensive survey on CF-ISAC has been lacking. This paper fills that gap by first revisiting CF and ISAC principles, covering cooperative transmission, radar cross-section, target parameter estimation, ISAC integration levels, sensing metrics, and applications. It then explores CF-ISAC systems, emphasizing their unique features and the benefits of multi-static sensing. State-of-the-art developments are categorized into performance analysis, resource allocation, security, and user/target-centric designs, offering a thorough literature review and case studies. Finally, the paper identifies key challenges such as synchronization, multi-target detection, interference management, and fronthaul capacity and latency. Emerging trends, including next-generation antenna technologies, network-assisted systems, near-field CF-ISAC, integration with other technologies, and machine learning approaches, are highlighted to outline the future trajectory of CF-ISAC research.

==> Figures/CF_network.eps_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CF_network.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{588.28887939bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58664137)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{CF_network.eps}}%
    \put(0.64275094,0.27000759){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Front-haul link\end{tabular}}}}%
    \put(0.03561794,0.10564746){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}AP\end{tabular}}}}%
    \put(0.45731563,0.35845728){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CPU\end{tabular}}}}%
    \put(0.46500884,0.03748259){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}User\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/Outline.eps_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Outline.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{461.63374293bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.74380257)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{Outline.eps}}%
    \put(0.25941982,0.18209773){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l} Key challenges in CF-ISAC\end{tabular}}}}%
    \put(0.27241696,0.13010799){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Network-assisted CF-ISAC\end{tabular}}}}%
    \put(0.27891516,0.08461687){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}New antenna technologies\end{tabular}}}}%
    \put(0.10995175,0.03587698){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l} Consolidation of complementary technologies\end{tabular}}}}%
    \put(0.22602756,0.55470167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Performance analysis in CF-ISAC\end{tabular}}}}%
    \put(0.24227483,0.50596178){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Resource allocation in CF-ISAC\end{tabular}}}}%
    \put(0.34950247,0.46047117){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l} Secure CF-ISAC\end{tabular}}}}%
    \put(0.26502142,0.41498061){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}User/target-centric CF-ISAC\end{tabular}}}}%
    \put(0.26502011,0.3629913){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Case studies and discussions\end{tabular}}}}%
    \put(0.26548289,0.84636654){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l} Fundamentals of CF-ISAC\\\end{tabular}}}}%
    \put(0.28497917,0.79112815){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Key features of CF-ISAC\end{tabular}}}}%
    \put(0.18749873,0.73264019){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}CF-ISAC versus link-level ISAC design\end{tabular}}}}%
    \put(2.07718165,1.34050787){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{30.42551923\unitlength}\end{minipage}}}%
    \put(0.50074744,1.69914546){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{The Fusion of Cell Free Architecture and ISAC:}}\end{tabular}}}}%
    \put(0.5007474,1.66015301){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{A New Horizon for Next-Generation Wireless Systems}}\end{tabular}}}}%
    \put(0.50086986,1.30717417){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{ISAC} \\\end{tabular}}}}%
    \put(0.50086987,1.58011808){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Fundamentals of CF and Radar Sensing} \\\end{tabular}}}}%
    \put(0.50086986,0.91400522){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{CF ISAC} \\\end{tabular}}}}%
    \put(0.50086986,0.61506667){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{State of the Art in CF ISAC} \\\end{tabular}}}}%
    \put(0.50086986,0.25763964){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Key Challenges and Open Research Directions} \\\end{tabular}}}}%
    \put(0.26353376,1.50296823){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}Fundamentals of CF-MIMO\\\end{tabular}}}}%
    \put(0.23428935,1.44772968){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of radar sensing\end{tabular}}}}%
    \put(0.30825418,1.24825322){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l} Fundamentals of ISAC\\\end{tabular}}}}%
    \put(0.3050048,1.20276275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ISAC design philosophy\end{tabular}}}}%
    \put(0.29850604,1.16052143){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Sensing metrics in ISAC\end{tabular}}}}%
    \put(0.42198245,1.11178154){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}NF ISAC\end{tabular}}}}%
    \put(0.33099983,1.06954022){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ISAC applications\end{tabular}}}}%
    \put(0.18477795,1.0272989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Industry progress and standardization\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/OutlineV1.eps_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'OutlineV1.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{461.63374293bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.76378925)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{OutlineV1.eps}}%
    \put(0.27273778,0.17742015){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Key challenges in CF-ISAC\end{tabular}}}}%
    \put(0.27789593,0.12543051){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Network-assisted CF-ISAC\end{tabular}}}}%
    \put(0.27672342,0.07993995){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}New antenna technologies\end{tabular}}}}%
    \put(0.13428237,0.0312001){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Consolidation of complementary technologies\end{tabular}}}}%
    \put(0.22281234,0.55002364){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Performance analysis in CF-ISAC\end{tabular}}}}%
    \put(0.23434745,0.50128375){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Resource allocation in CF-ISAC\end{tabular}}}}%
    \put(0.36828371,0.45579314){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Secure CF-ISAC\end{tabular}}}}%
    \put(0.26067116,0.41030258){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}User/target-centric CF-ISAC\end{tabular}}}}%
    \put(0.25970722,0.35831326){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Case studies and discussions\end{tabular}}}}%
    \put(0.28278612,0.85143689){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of CF-ISAC\\\end{tabular}}}}%
    \put(0.29650247,0.79619846){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Key features of CF-ISAC\end{tabular}}}}%
    \put(0.17518257,0.73771047){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}CF-ISAC versus link-level ISAC design\end{tabular}}}}%
    \put(2.07718165,1.39431813){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{30.42551923\unitlength}\raggedright \end{minipage}}}%
    \put(0.50074744,1.72046241){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{The Fusion of Cell Free Architecture and ISAC:}}\end{tabular}}}}%
    \put(0.5007474,1.68146996){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{A New Horizon for Next-Generation Wireless Systems}}\end{tabular}}}}%
    \put(0.50086986,1.38372976){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{ISAC} \\\end{tabular}}}}%
    \put(0.50086987,1.61443235){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Fundamentals of CF and Radar Sensing} \\\end{tabular}}}}%
    \put(0.50086986,0.91907549){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{CF ISAC} \\\end{tabular}}}}%
    \put(0.50086986,0.62338628){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{State of the Art in CF ISAC} \\\end{tabular}}}}%
    \put(0.50086986,0.26271062){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Key Challenges and Open Research Directions} \\\end{tabular}}}}%
    \put(0.27506006,1.5470305){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}Fundamentals of CF-MIMO\\\end{tabular}}}}%
    \put(0.24789945,1.49504128){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of radar sensing\end{tabular}}}}%
    \put(0.31466355,1.31181136){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of ISAC\\\end{tabular}}}}%
    \put(0.30326505,1.2663209){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ISAC design philosophy\end{tabular}}}}%
    \put(0.29824762,1.21758096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Sensing metrics in ISAC\end{tabular}}}}%
    \put(0.44576344,1.16884112){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}NF ISAC\end{tabular}}}}%
    \put(0.36030271,1.1265998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ISAC applications\end{tabular}}}}%
    \put(0.22886645,1.07461048){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Evolution of the ISAC Networks\end{tabular}}}}%
    \put(0.20227288,1.0258705){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Industry progress and standardization\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/OutlineV2.eps_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'OutlineV2.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{530.96499946bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.6918767)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{OutlineV2.eps}}%
    \put(0.16987302,0.33607537){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Key challenges in CF-ISAC\end{tabular}}}}%
    \put(0.16995204,0.29087388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Network-assisted CF-ISAC\end{tabular}}}}%
    \put(0.16995204,0.25132329){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}New antenna technologies\end{tabular}}}}%
    \put(0.1712955,0.2089477){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Consolidation of complementary technologies\end{tabular}}}}%
    \put(0.16995212,0.62418816){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Performance analysis in CF-ISAC\end{tabular}}}}%
    \put(0.16995212,0.58181253){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Resource allocation in CF-ISAC\end{tabular}}}}%
    \put(0.17099516,0.5422619){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Secure CF-ISAC\end{tabular}}}}%
    \put(0.1702998,0.50271123){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}User/target-centric CF-ISAC\end{tabular}}}}%
    \put(0.17129559,0.45751035){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Case studies and discussions\end{tabular}}}}%
    \put(0.16995204,0.8351151){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of CF-ISAC\\\end{tabular}}}}%
    \put(0.16987302,0.7870895){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Key features of CF-ISAC\end{tabular}}}}%
    \put(0.1712955,0.74188871){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}CF-ISAC versus link-level ISAC design\end{tabular}}}}%
    \put(0.30570243,1.39336186){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{26.4526783\unitlength}\raggedright \end{minipage}}}%
    \put(0.52436733,1.65103911){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{The Fusion of Cell Free Architecture and ISAC:}}\end{tabular}}}}%
    \put(0.52436732,1.60866319){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{A New Horizon for Next-Generation Wireless Systems}}\end{tabular}}}}%
    \put(0.47094467,1.18201303){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{ISAC} \\\end{tabular}}}}%
    \put(0.47094467,0.88349326){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{CF ISAC} \\\end{tabular}}}}%
    \put(0.45904199,0.66852778){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{State of the Art in CF ISAC} \\\end{tabular}}}}%
    \put(0.16073326,1.31018297){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}Fundamentals of CFMM\\\end{tabular}}}}%
    \put(0.16073326,1.2678073){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of radar sensing\end{tabular}}}}%
    \put(0.16995201,1.14087245){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of ISAC\\\end{tabular}}}}%
    \put(0.1709478,1.10132194){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ISAC design philosophy\end{tabular}}}}%
    \put(0.17099521,1.05894627){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Sensing metrics in ISAC\end{tabular}}}}%
    \put(0.1709478,1.01657063){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ISAC applications\end{tabular}}}}%
    \put(0.16995201,0.97136989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Evolution of the ISAC networks\end{tabular}}}}%
    \put(0.06101197,1.49060254){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{I}\\\end{tabular}}}}%
    \put(0.04123692,0.82537915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{IV}\\\end{tabular}}}}%
    \put(0.04971194,0.60636095){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{V}\\\end{tabular}}}}%
    \put(0.03841191,0.32479983){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{VI}\\\end{tabular}}}}%
    \put(0.02993689,0.06583928){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{VII}\\\end{tabular}}}}%
    \put(0.05253695,1.30697454){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{II}\\\end{tabular}}}}%
    \put(0.04123692,1.1233465){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{III}\\\end{tabular}}}}%
    \put(0.47094465,1.36586552){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Fundamentals of CF and Radar Sensing} \\\end{tabular}}}}%
    \put(0.47094463,1.49842684){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Introduction} \\\end{tabular}}}}%
    \put(0.50484521,0.38247497){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Key Challenges and Open Research Directions} \\\end{tabular}}}}%
    \put(0.47094464,0.07743152){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Conclusion} \\\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/OutlineV3.eps_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'OutlineV3.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{530.96499946bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.77883321)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{OutlineV3.eps}}%
    \put(0.16987307,0.42303184){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Key challenges in CF-ISAC\end{tabular}}}}%
    \put(0.16995209,0.37783034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Network-assisted CF-ISAC\end{tabular}}}}%
    \put(0.16995209,0.33827975){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}New antenna technologies\end{tabular}}}}%
    \put(0.16995217,0.71114462){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Performance analysis in CF-ISAC\end{tabular}}}}%
    \put(0.16995217,0.66876899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Resource allocation in CF-ISAC\end{tabular}}}}%
    \put(0.17099521,0.62921836){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Secure CF-ISAC\end{tabular}}}}%
    \put(0.17029985,0.5896677){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}User/target-centric CF-ISAC\end{tabular}}}}%
    \put(0.17129564,0.54446681){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Case studies and discussions\end{tabular}}}}%
    \put(0.16995209,0.92207157){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of CF-ISAC\\\end{tabular}}}}%
    \put(0.16987307,0.87404596){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Key features of CF-ISAC\end{tabular}}}}%
    \put(0.17129556,0.82884518){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}CF-ISAC versus link-level ISAC design\end{tabular}}}}%
    \put(0.30570248,1.48031832){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{26.4526783\unitlength}\raggedright \end{minipage}}}%
    \put(0.52436737,1.73799557){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{Cell-Free Integrated Sensing and Communication:}}\end{tabular}}}}%
    \put(0.52436739,1.69561965){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{Principles, Advances, and Future Directions}}\end{tabular}}}}%
    \put(0.47094473,1.26896949){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{ISAC} \\\end{tabular}}}}%
    \put(0.47094472,0.97044972){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{CF ISAC} \\\end{tabular}}}}%
    \put(0.45904204,0.75548424){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{State of the Art in CF ISAC} \\\end{tabular}}}}%
    \put(0.16073331,1.39713943){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}Fundamentals of CFMM\\\end{tabular}}}}%
    \put(0.16073331,1.35476376){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of radar sensing\end{tabular}}}}%
    \put(0.16995207,1.22782891){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of ISAC\\\end{tabular}}}}%
    \put(0.17094785,1.1882784){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ISAC design philosophy\end{tabular}}}}%
    \put(0.17099527,1.14590273){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Sensing metrics in ISAC\end{tabular}}}}%
    \put(0.17094785,1.10352709){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ISAC applications\end{tabular}}}}%
    \put(0.16995207,1.05832635){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Evolution of the ISAC networks\end{tabular}}}}%
    \put(0.06101202,1.577559){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{I}\\\end{tabular}}}}%
    \put(0.04123698,0.91233561){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{IV}\\\end{tabular}}}}%
    \put(0.049712,0.69331741){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{V}\\\end{tabular}}}}%
    \put(0.03841197,0.41175629){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{VI}\\\end{tabular}}}}%
    \put(0.02993695,0.07086893){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{VII}\\\end{tabular}}}}%
    \put(0.052537,1.393931){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{II}\\\end{tabular}}}}%
    \put(0.04123698,1.21030296){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{III}\\\end{tabular}}}}%
    \put(0.4709447,1.45282198){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Fundamentals of CF and Radar Sensing} \\\end{tabular}}}}%
    \put(0.47094469,1.5853833){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Introduction} \\\end{tabular}}}}%
    \put(0.50484527,0.46943143){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Key Challenges and Open Research Directions} \\\end{tabular}}}}%
    \put(0.47094469,0.08246278){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Conclusion} \\\end{tabular}}}}%
    \put(0.16995209,0.29590465){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}CF-ISAC and near-filed\end{tabular}}}}%
    \put(0.17129556,0.25352906){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Consolidation of complementary technologies\end{tabular}}}}%
    \put(0.17129556,0.21115395){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ML-based techniques for CF-ISAC\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/RadarConfigurations.eps_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RadarConfigurations.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{862.2008667bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24877914)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{RadarConfigurations.eps}}%
    \put(0.05802213,0.00460573){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a) Mono-static\end{tabular}}}}%
    \put(0.3659554,0.00460573){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b) Bi-static\end{tabular}}}}%
    \put(0.77131394,0.00460573){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c) Multi-static\end{tabular}}}}%
  \end{picture}%
\endgroup%

